A Systematic Survey for z < 0.04 Changing-Look AGNs

We have conducted a systematic survey for z $<$ 0.04 active Galactic nuclei (AGNs) that may have changed spectral class over the past decade. We use SkyMapper, Pan-STARRS and the V\'eron-Cetty & V\'eron (2010) catalogue to search the entire sky for these ``changing-look'' AGNs using a variety of selection methods, where Pan-STARRS has a coverage of 3$\pi$ steradians (sky north of Declination $-30^\circ$) and SkyMapper has coverage of $\sim$ 21,000$~\rm{deg^2}$ (sky south of Declination $0^\circ$). We use small aperture photometry to measure how colour and flux have changed over time, where a change may indicate a change in spectral type. Optical colour and flux are used as a proxy for changing H$\alpha$ equivalent width, while WISE 3.4 $\mu$m flux is used to look for changes in the hot dust component. We have identified four AGNs with varying spectra selected using our optical colour selection method. Three AGNs were confirmed from recent observations with WiFeS on the 2.3 m telescope at Siding Spring and the other was identified from archival spectra alone. From this, we identify two new changing look AGNs; NGC 1346 and 2MASX J20075129-1108346. We also recover Mrk 915 and Mrk 609, which are known to have varying spectra in the literature, but they do not meet our specific criteria for changing look AGNs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

Changinglook_manuscript.tex  The manuscript tex file

Images folder contains the following
NGC2617.eps                             Figure 1
Skymapper_cataloguecolourselection.eps  Figure 2
PanSTARRS_cataloguecolourselection.eps  Figure 3
PanSTARRS_fluxselection.eps             Figure 4
NEOWISEvsWISE.eps                       Figure 5
J200.eps                                Figure 6
2masx0325.eps                           Figure 7
Mrk915.eps                              Figure 8
NGC1346.eps                             Figure 9

References.bib      Bibliography file


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
